On Chubanov's method for Linear Programming

We discuss the method recently proposed by S. Chubanov for the linear feasibility problem. We present new, concise proofs and interpretations of some of his results. We then show how our proofs can be used to find strongly polynomial time algorithms for special classes of linear feasibility problems. Under certain conditions, these results provide new proofs of classical results obtained by Tardos, and Vavasis and Ye.

==> feasible_region.pdf_t <==
\begin{picture}(0,0)%
\includegraphics{feasible_region.pdf}%
\end{picture}%
\setlength{\unitlength}{622sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(9381,6096)(373,-5674)
\end{picture}%

